Set-based state estimation for discrete-time constrained nonlinear systems: an approach based on constrained zonotopes and DC programming

This paper proposes a new state estimator for discrete-time nonlinear dynamical systems with unknown-but-bounded uncertainties and state linear inequality and nonlinear equality constraints. Our algorithm is based on constrained zonotopes (CZs) and on a DC programming approach (DC stands for difference of convex functions). Recently, mean value extension and first-order Taylor extension have been adapted from zonotopes to propagate CZs over nonlinear mappings. Although the resulting algorithms (called CZMV and CZFO) reach better precision than the original zonotopic versions, they carry the sensitivity to the wrapping and dependency effects inherited from interval arithmetic. These interval issues can be mitigated with DC programming since the approximation error bounds are obtained solving optimization problems. A direct benefit of this technique is the elimination of the dependency effect. Our set-membership filter (called CZDC) offers an alternative solution to CZMV and CZFO. In order to demonstrate the effectiveness of the proposed approach, CZDC is experimented over two numerical examples.

==> figures/diagram_czdc.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram_czdc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{722.89674799bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58787297)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram_czdc.pdf}}%
    \put(0.10617357,0.31276483){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}_{k-1}$\end{tabular}}}}%
    \put(0.07824708,0.42471475){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagram_czdc.pdf}}%
    \put(0.058766,0.57160657){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}_{k|k-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagram_czdc.pdf}}%
    \put(0.32069443,0.5344544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0.31911046,0.50338336){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{diagram_czdc.pdf}}%
    \put(0.44198061,0.57279656){\color[rgb]{0.83137255,0.66666667,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{Y}_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{diagram_czdc.pdf}}%
    \put(0.30748074,0.38835287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\cap_{H^{\rm x}}$\end{tabular}}}}%
    \put(0.21064745,0.31222723){\color[rgb]{0,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\breve{\mathcal{X}}_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{diagram_czdc.pdf}}%
    \put(0.4867425,0.31084107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\cap_{\rm I}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{diagram_czdc.pdf}}%
    \put(0.75289921,0.31335125){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}^{\rm F}_k$\end{tabular}}}}%
    \put(0.3914942,0.21743096){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\check{\mathcal{X}}_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{diagram_czdc.pdf}}%
    \put(0.59706982,0.12827378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\cap_{H}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{diagram_czdc.pdf}}%
    \put(0.39189974,0.06518278){\color[rgb]{0,1,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{C}_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{diagram_czdc.pdf}}%
    \put(0.65896704,0.19611387){\color[rgb]{0.62745098,0.17254902,0.17254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\mathcal{X}}_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{diagram_czdc.pdf}}%
    \put(0.74948437,0.15751385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\downarrow_{\varphi_c,\varphi_g}$\end{tabular}}}}%
    \put(0.90769173,0.19616238){\color[rgb]{1,0.4,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal{X}_k$\end{tabular}}}}%
    \put(0.47092349,0.13669843){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{diagram_czdc.pdf}}%
    \put(0.06882213,0.0402631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$k+1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{diagram_czdc.pdf}}%
  \end{picture}%
\endgroup%

